Cram\'er-Rao Bounds for Integrated Sensing and Communications in Pinching-Antenna Systems

Pinching-antenna systems (PASs) have recently emerged as a flexible, cost-effective route to large-scale antenna deployments envisioned for integrated sensing and communications (ISAC). This paper establishes the fundamental sensing limits of a bistatic PAS link by deriving closed-form Cram\'er-Rao lower bounds for the joint estimation of range and direction when a target is illuminated by pinching antennas placed along a dielectric waveguide and observed by a uniform linear array receiver. By rigorously preserving the amplitude and phase variations of each pinching antenna, as well as exploiting their non-uniform deployment, we gain valuable insights into the performance gain of PASs over conventional antenna arrays. Numerical results validate that the PAS-based ISAC can achieve centimeter-level ranging and sub-degree angular resolution with significantly fewer hardware resources than conventional uniform linear arrays. The derived bounds provide practical design guidelines for next-generation PAS-enabled ISAC systems.

==> PAS_4.dat <==
2	38.985464
4	20.157500
8	10.158120
16	5.119058
32	2.579685
64	1.396783

==> PAS_8.dat <==
2	14.55464
4	7.071416
8	3.448616
16	1.681834
32	0.820203
64	0.464532

==> Pas_4.dat <==
2     3.124653    
4     1.209837    
8     0.487902    
16    0.196761    
32    0.079350    
64    0.032000    

==> Pas_8.dat <==
2         0.920000
4         0.343752
8         0.128441
16        0.047991
32        0.017932
64        0.006700


==> ULA_4.dat <==
2	99.324512
4	58.751588
8	34.517491
16	20.279574
32	11.914572
64	6.596041

==> ULA_8.dat <==
2	45.480493
4	26.181484
8	15.232669
16	8.862531
32	5.156316
64	3.234506

==> Ula_4.dat <==
x     CRB_y
2     10.34321
4     5.060273
8     3.080170
16    2.090179
32    1.496058
64    1.053112

==> Ula_8.dat <==
2     5.012350
4     2.120679
8     1.160339
16    0.680358
32    0.392117
64    0.193095
